Componentwise accurate fluid queue computations using doubling algorithms

Markov-modulated fluid queues are popular stochastic processes frequently used for modelling real-life applications. An important performance measure to evaluate in these applications is their steady-state behaviour, which is determined by the stationary density. Computing it requires solving a (nonsymmetric) M-matrix algebraic Riccati equation, and indeed computing the stationary density is the most important application of this class of equations. Xue, Xu and Li [Numer. Math., 2012] provided a componentwise first-order perturbation analysis of this equation, proving that the solution can be computed to high relative accuracy even in the smallest entries, and suggested several algorithms for computing it. An important step in all proposed algorithms is using so-called triplet representations, which are special representations for M-matrices that allow for a high-accuracy variant of Gaussian elimination, the GTH-like algorithm. However, triplet representations for all the M-matrices needed in the algorithm were not found explicitly. This can lead to an accuracy loss that prevents the algorithms to converge in the componentwise sense. In this paper, we focus on the structured doubling algorithm, the most efficient among the proposed methods in Xue et al., and build upon their results, providing (i) explicit and cancellation-free expressions for the needed triplet representations, allowing the algorithm to be performed in a really cancellation-free fashion; (ii) an algorithm to evaluate the final part of the computation to obtain the stationary density; and (iii) a componentwise error analysis for the resulting algorithm, the first explicit one for this class of algorithms. We also present numerical results to illustrate the accuracy advantage of our method over standard (normwise-accurate) algorithms.

==> pdf2014.dat <==
point	vanilla_error	cw_vanilla_error	accurate_error	cw_accurate_error	acc2_error	cw_acc2_error	cond	cw_cond	li_error	cw_li_error	density	li2_error	cw_li2_error

1.00e-05	5.9045e-11	1.0153e-05	2.755e-13	2.7575e-13	2.7454e-13	2.7476e-13	2.6048e-20	4.4411e-16	4.8585e-11	4.8659e-11	0.009985	4.8586e-11	4.8659e-11
1.1098e-05	5.9045e-11	1.0153e-05	2.7376e-13	2.742e-13	2.7458e-13	2.7485e-13	2.8907e-20	4.4411e-16	4.8587e-11	4.8659e-11	0.009985	4.8586e-11	4.8659e-11
1.2316e-05	5.9045e-11	1.0153e-05	2.7519e-13	2.7578e-13	2.7454e-13	2.7485e-13	3.208e-20	4.4412e-16	4.8586e-11	4.8659e-11	0.009985	4.8586e-11	4.8659e-11
1.3667e-05	5.9045e-11	1.0153e-05	2.7532e-13	2.7549e-13	2.7454e-13	2.748e-13	3.5601e-20	4.4412e-16	4.8585e-11	4.8658e-11	0.009985	4.8586e-11	4.8659e-11
1.5167e-05	5.9046e-11	1.0153e-05	2.755e-13	2.7572e-13	2.7454e-13	2.7476e-13	3.9509e-20	4.4412e-16	4.8585e-11	4.8658e-11	0.009985	4.8586e-11	4.866e-11
1.6832e-05	5.9045e-11	1.0153e-05	2.7437e-13	2.7493e-13	2.7437e-13	2.7456e-13	4.3846e-20	4.4413e-16	4.8586e-11	4.866e-11	0.009985	4.8586e-11	4.8659e-11
1.8679e-05	5.9045e-11	1.0153e-05	2.745e-13	2.7464e-13	2.7458e-13	2.7464e-13	4.8659e-20	4.4413e-16	4.8586e-11	4.866e-11	0.009985	4.8586e-11	4.8659e-11
2.0729e-05	5.9045e-11	1.0153e-05	2.7441e-13	2.7468e-13	2.7441e-13	2.7465e-13	5.4e-20	4.4414e-16	4.8586e-11	4.866e-11	0.009985	4.8586e-11	4.8659e-11
2.3004e-05	5.9045e-11	1.0153e-05	2.7359e-13	2.7393e-13	2.745e-13	2.7458e-13	5.9928e-20	4.4414e-16	4.8587e-11	4.8659e-11	0.009985	4.8586e-11	4.866e-11
2.5529e-05	5.9045e-11	1.0152e-05	2.7463e-13	2.7506e-13	2.7437e-13	2.7445e-13	6.6506e-20	4.4415e-16	4.8586e-11	4.8658e-11	0.009985	4.8586e-11	4.8659e-11
2.8331e-05	5.9045e-11	1.0152e-05	2.7398e-13	2.7425e-13	2.7445e-13	2.7462e-13	7.3807e-20	4.4415e-16	4.8587e-11	4.866e-11	0.009985	4.8586e-11	4.866e-11
3.144e-05	5.9046e-11	1.0152e-05	2.7402e-13	2.7428e-13	2.7454e-13	2.7463e-13	8.191e-20	4.4416e-16	4.8587e-11	4.8661e-11	0.009985	4.8586e-11	4.8659e-11
3.4891e-05	5.9045e-11	1.0152e-05	2.7419e-13	2.7475e-13	2.7437e-13	2.746e-13	9.0902e-20	4.4417e-16	4.8586e-11	4.8659e-11	0.009985	4.8586e-11	4.8659e-11
3.872e-05	5.9045e-11	1.0152e-05	2.7515e-13	2.754e-13	2.7445e-13	2.747e-13	1.0088e-19	4.4418e-16	4.8585e-11	4.8659e-11	0.009985	4.8586e-11	4.8659e-11
4.297e-05	5.9045e-11	1.0152e-05	2.7415e-13	2.7482e-13	2.7441e-13	2.7448e-13	1.1196e-19	4.4418e-16	4.8586e-11	4.8658e-11	0.009985	4.8586e-11	4.8659e-11
4.7686e-05	5.9046e-11	1.0152e-05	2.745e-13	2.7479e-13	2.7454e-13	2.7474e-13	1.2425e-19	4.442e-16	4.8586e-11	4.866e-11	0.009985	4.8586e-11	4.8659e-11
5.292e-05	5.9045e-11	1.0152e-05	2.7511e-13	2.7542e-13	2.7432e-13	2.7452e-13	1.3789e-19	4.4421e-16	4.8585e-11	4.8659e-11	0.009985	4.8586e-11	4.866e-11
5.8728e-05	5.9045e-11	1.0152e-05	2.7502e-13	2.7521e-13	2.7441e-13	2.7469e-13	1.5303e-19	4.4422e-16	4.8586e-11	4.8659e-11	0.009985	4.8586e-11	4.8659e-11
6.5173e-05	5.9045e-11	1.0151e-05	2.7463e-13	2.7497e-13	2.7441e-13	2.7462e-13	1.6984e-19	4.4423e-16	4.8586e-11	4.866e-11	0.009985	4.8586e-11	4.8659e-11
7.2326e-05	5.9045e-11	1.0151e-05	2.7467e-13	2.7539e-13	2.7445e-13	2.7456e-13	1.8849e-19	4.4425e-16	4.8585e-11	4.866e-11	0.009985	4.8586e-11	4.8659e-11
8.0264e-05	5.9045e-11	1.0151e-05	2.7415e-13	2.7451e-13	2.7437e-13	2.7451e-13	2.0919e-19	4.4427e-16	4.8587e-11	4.866e-11	0.009985	4.8586e-11	4.866e-11
8.9074e-05	5.9045e-11	1.0151e-05	2.7406e-13	2.7442e-13	2.745e-13	2.7472e-13	2.3217e-19	4.4429e-16	4.8587e-11	4.866e-11	0.009985	4.8586e-11	4.8659e-11
9.885e-05	5.9045e-11	1.0151e-05	2.7454e-13	2.7482e-13	2.7445e-13	2.7465e-13	2.5767e-19	4.4431e-16	4.8586e-11	4.8659e-11	0.009985	4.8586e-11	4.8659e-11
0.0001097	5.9045e-11	1.015e-05	2.7389e-13	2.7431e-13	2.7428e-13	2.7453e-13	2.8597e-19	4.4433e-16	4.8587e-11	4.8659e-11	0.009985	4.8586e-11	4.8659e-11
0.00012174	5.9045e-11	1.015e-05	2.7402e-13	2.7421e-13	2.7463e-13	2.7476e-13	3.1739e-19	4.4436e-16	4.8586e-11	4.8658e-11	0.009985	4.8586e-11	4.8659e-11
0.0001351	5.9045e-11	1.015e-05	2.7406e-13	2.7452e-13	2.7463e-13	2.7476e-13	3.5227e-19	4.4439e-16	4.8586e-11	4.866e-11	0.009985	4.8586e-11	4.8659e-11
0.00014993	5.9045e-11	1.0149e-05	2.7441e-13	2.7455e-13	2.7441e-13	2.7465e-13	3.9097e-19	4.4442e-16	4.8586e-11	4.8659e-11	0.009985	4.8586e-11	4.8659e-11
0.00016638	5.9045e-11	1.0149e-05	2.7502e-13	2.7514e-13	2.7432e-13	2.7445e-13	4.3394e-19	4.4446e-16	4.8586e-11	4.8659e-11	0.009985	4.8586e-11	4.8659e-11
0.00018464	5.9045e-11	1.0148e-05	2.7398e-13	2.7436e-13	2.745e-13	2.7462e-13	4.8164e-19	4.445e-16	4.8587e-11	4.866e-11	0.009985	4.8586e-11	4.8659e-11
0.00020491	5.9045e-11	1.0148e-05	2.7454e-13	2.7479e-13	2.7445e-13	2.7462e-13	5.3459e-19	4.4454e-16	4.8586e-11	4.8659e-11	0.009985	4.8586e-11	4.8659e-11
0.0002274	5.9045e-11	1.0147e-05	2.7463e-13	2.7494e-13	2.7441e-13	2.7467e-13	5.9337e-19	4.4459e-16	4.8586e-11	4.8659e-11	0.009985	4.8586e-11	4.8659e-11
0.00025235	5.9045e-11	1.0147e-05	2.7515e-13	2.7568e-13	2.7463e-13	2.7474e-13	6.5863e-19	4.4465e-16	4.8585e-11	4.8659e-11	0.009985	4.8586e-11	4.8659e-11
0.00028005	5.9045e-11	1.0146e-05	2.7445e-13	2.7461e-13	2.7454e-13	2.7461e-13	7.3108e-19	4.4471e-16	4.8586e-11	4.8659e-11	0.009985	4.8586e-11	4.8659e-11
0.00031079	5.9045e-11	1.0145e-05	2.7376e-13	2.739e-13	2.7463e-13	2.7477e-13	8.1152e-19	4.4478e-16	4.8586e-11	4.866e-11	0.009985	4.8586e-11	4.8659e-11
0.0003449	5.9045e-11	1.0144e-05	2.7415e-13	2.7451e-13	2.745e-13	2.7459e-13	9.0084e-19	4.4485e-16	4.8586e-11	4.8661e-11	0.009985	4.8586e-11	4.8659e-11
0.00038275	5.9045e-11	1.0143e-05	2.7419e-13	2.7453e-13	2.7454e-13	2.7473e-13	1e-18	4.4494e-16	4.8586e-11	4.8659e-11	0.009985	4.8586e-11	4.8659e-11
0.00042476	5.9045e-11	1.0142e-05	2.7472e-13	2.7514e-13	2.7437e-13	2.7452e-13	1.1101e-18	4.4503e-16	4.8587e-11	4.866e-11	0.009985	4.8586e-11	4.8659e-11
0.00047138	5.9045e-11	1.0141e-05	2.7428e-13	2.7453e-13	2.7437e-13	2.7458e-13	1.2325e-18	4.4514e-16	4.8586e-11	4.866e-11	0.009985	4.8586e-11	4.8659e-11
0.00052311	5.9045e-11	1.014e-05	2.7385e-13	2.7456e-13	2.7454e-13	2.7476e-13	1.3683e-18	4.4525e-16	4.8586e-11	4.8659e-11	0.009985	4.8586e-11	4.8659e-11
0.00058052	5.9045e-11	1.0138e-05	2.7393e-13	2.7409e-13	2.7472e-13	2.7496e-13	1.5192e-18	4.4538e-16	4.8587e-11	4.866e-11	0.009985	4.8586e-11	4.8659e-11
0.00064424	5.9045e-11	1.0136e-05	2.7441e-13	2.7468e-13	2.7441e-13	2.7468e-13	1.6868e-18	4.4552e-16	4.8586e-11	4.8659e-11	0.009985	4.8586e-11	4.8659e-11
0.00071494	5.9045e-11	1.0135e-05	2.748e-13	2.7516e-13	2.7454e-13	2.7471e-13	1.873e-18	4.4568e-16	4.8586e-11	4.8659e-11	0.0099849	4.8586e-11	4.8659e-11
0.00079341	5.9045e-11	1.0133e-05	2.748e-13	2.7507e-13	2.7454e-13	2.7468e-13	2.0798e-18	4.4585e-16	4.8586e-11	4.8659e-11	0.0099849	4.8586e-11	4.8659e-11
0.00088049	5.9045e-11	1.013e-05	2.7463e-13	2.7498e-13	2.7446e-13	2.7448e-13	2.3097e-18	4.4604e-16	4.8586e-11	4.8659e-11	0.0099849	4.8586e-11	4.8659e-11
0.00097712	5.9045e-11	1.0128e-05	2.7415e-13	2.7455e-13	2.7459e-13	2.7482e-13	2.5652e-18	4.4626e-16	4.8585e-11	4.8659e-11	0.0099849	4.8586e-11	4.8659e-11
0.0010844	5.9045e-11	1.0125e-05	2.7468e-13	2.7557e-13	2.7454e-13	2.7477e-13	2.8492e-18	4.465e-16	4.8585e-11	4.8658e-11	0.0099849	4.8586e-11	4.8659e-11
0.0012034	5.9045e-11	1.0122e-05	2.735e-13	2.746e-13	2.7454e-13	2.746e-13	3.1649e-18	4.4676e-16	4.8586e-11	4.8658e-11	0.0099849	4.8586e-11	4.8658e-11
0.0013355	5.9045e-11	1.0119e-05	2.7428e-13	2.747e-13	2.7463e-13	2.7474e-13	3.516e-18	4.4705e-16	4.8586e-11	4.8658e-11	0.0099849	4.8585e-11	4.8659e-11
0.001482	5.9045e-11	1.0115e-05	2.7398e-13	2.7427e-13	2.7441e-13	2.7457e-13	3.9064e-18	4.4738e-16	4.8585e-11	4.8659e-11	0.0099849	4.8585e-11	4.8659e-11
0.0016447	5.9045e-11	1.0111e-05	2.7407e-13	2.7435e-13	2.7442e-13	2.7463e-13	4.3407e-18	4.4774e-16	4.8585e-11	4.8658e-11	0.0099849	4.8585e-11	4.8658e-11
0.0018252	5.9045e-11	1.0106e-05	2.7411e-13	2.7428e-13	2.7446e-13	2.7463e-13	4.824e-18	4.4814e-16	4.8585e-11	4.8659e-11	0.0099848	4.8585e-11	4.8659e-11
0.0020255	5.9044e-11	1.0101e-05	2.7472e-13	2.7503e-13	2.7437e-13	2.7453e-13	5.3618e-18	4.4858e-16	4.8585e-11	4.8658e-11	0.0099848	4.8585e-11	4.8658e-11
0.0022478	5.9044e-11	1.0095e-05	2.7424e-13	2.7487e-13	2.7429e-13	2.7448e-13	5.9607e-18	4.4908e-16	4.8586e-11	4.8658e-11	0.0099848	4.8585e-11	4.8658e-11
0.0024945	5.9044e-11	1.0089e-05	2.7429e-13	2.7464e-13	2.7437e-13	2.7448e-13	6.6276e-18	4.4963e-16	4.8586e-11	4.8658e-11	0.0099848	4.8585e-11	4.8658e-11
0.0027683	5.9044e-11	1.0082e-05	2.7455e-13	2.7502e-13	2.7446e-13	2.7465e-13	7.3706e-18	4.5023e-16	4.8583e-11	4.8657e-11	0.0099847	4.8585e-11	4.8658e-11
0.0030721	5.9044e-11	1.0074e-05	2.7468e-13	2.7488e-13	2.7451e-13	2.7471e-13	8.1987e-18	4.5091e-16	4.8584e-11	4.8658e-11	0.0099847	4.8585e-11	4.8657e-11
0.0034093	5.9044e-11	1.0065e-05	2.7407e-13	2.7447e-13	2.7442e-13	2.7455e-13	9.122e-18	4.5166e-16	4.8585e-11	4.8657e-11	0.0099847	4.8584e-11	4.8657e-11
0.0037835	5.9044e-11	1.0056e-05	2.7481e-13	2.7532e-13	2.7433e-13	2.7447e-13	1.0152e-17	4.5249e-16	4.8584e-11	4.8657e-11	0.0099846	4.8584e-11	4.8657e-11
0.0041987	5.9043e-11	1.0045e-05	2.739e-13	2.7442e-13	2.7442e-13	2.7471e-13	1.1301e-17	4.5341e-16	4.8583e-11	4.8656e-11	0.0099846	4.8584e-11	4.8657e-11
0.0046595	5.9043e-11	1.0033e-05	2.7412e-13	2.7445e-13	2.7434e-13	2.7452e-13	1.2585e-17	4.5443e-16	4.8584e-11	4.8656e-11	0.0099846	4.8584e-11	4.8656e-11
0.0051709	5.9043e-11	1.002e-05	2.7438e-13	2.7483e-13	2.7438e-13	2.7458e-13	1.4019e-17	4.5557e-16	4.8583e-11	4.8656e-11	0.0099845	4.8584e-11	4.8656e-11
0.0057384	5.9043e-11	1.0006e-05	2.7386e-13	2.7411e-13	2.7456e-13	2.748e-13	1.5622e-17	4.5682e-16	4.8584e-11	4.8656e-11	0.0099844	4.8583e-11	4.8656e-11
0.0063682	5.9043e-11	9.9896e-06	2.7404e-13	2.7427e-13	2.7447e-13	2.7462e-13	1.7415e-17	4.5822e-16	4.8584e-11	4.8657e-11	0.0099844	4.8583e-11	4.8655e-11
0.0070672	5.9042e-11	9.9719e-06	2.7473e-13	2.7487e-13	2.7447e-13	2.7461e-13	1.9422e-17	4.5977e-16	4.8583e-11	4.8656e-11	0.0099843	4.8583e-11	4.8655e-11
0.0078428	5.9042e-11	9.9522e-06	2.7426e-13	2.7481e-13	2.7439e-13	2.7455e-13	2.1671e-17	4.615e-16	4.8582e-11	4.8655e-11	0.0099842	4.8582e-11	4.8655e-11
0.0087036	5.9041e-11	9.9305e-06	2.7461e-13	2.7512e-13	2.7452e-13	2.7473e-13	2.4192e-17	4.6341e-16	4.8582e-11	4.8654e-11	0.0099842	4.8582e-11	4.8654e-11
0.0096588	5.9041e-11	9.9065e-06	2.7366e-13	2.7385e-13	2.7426e-13	2.7454e-13	2.702e-17	4.6553e-16	4.8581e-11	4.8653e-11	0.0099841	4.8582e-11	4.8653e-11
0.010719	5.904e-11	9.88e-06	2.7509e-13	2.7555e-13	2.744e-13	2.7464e-13	3.0195e-17	4.6788e-16	4.8581e-11	4.8652e-11	0.009984	4.8581e-11	4.8653e-11
0.011895	5.904e-11	9.8506e-06	2.7501e-13	2.7525e-13	2.744e-13	2.7455e-13	3.3763e-17	4.7049e-16	4.858e-11	4.8653e-11	0.0099838	4.8581e-11	4.8652e-11
0.013201	5.9039e-11	9.8182e-06	2.7466e-13	2.7517e-13	2.744e-13	2.7474e-13	3.7774e-17	4.7339e-16	4.858e-11	4.8652e-11	0.0099837	4.858e-11	4.8652e-11
0.01465	5.9039e-11	9.7823e-06	2.7432e-13	2.7544e-13	2.7454e-13	2.7467e-13	4.2289e-17	4.766e-16	4.8579e-11	4.8651e-11	0.0099836	4.8579e-11	4.865e-11
0.016258	5.9038e-11	9.7428e-06	2.7459e-13	2.7479e-13	2.7446e-13	2.7461e-13	4.7373e-17	4.8017e-16	4.8579e-11	4.865e-11	0.0099834	4.8579e-11	4.8649e-11
0.018042	5.9037e-11	9.6992e-06	2.7433e-13	2.7485e-13	2.7433e-13	2.7454e-13	5.3103e-17	4.8413e-16	4.8578e-11	4.865e-11	0.0099832	4.8577e-11	4.8648e-11
0.020022	5.9036e-11	9.6511e-06	2.7447e-13	2.7497e-13	2.7438e-13	2.7449e-13	5.9563e-17	4.8852e-16	4.8576e-11	4.8647e-11	0.009983	4.8577e-11	4.8647e-11
0.022219	5.9035e-11	9.5981e-06	2.7365e-13	2.7395e-13	2.7434e-13	2.7454e-13	6.6851e-17	4.934e-16	4.8575e-11	4.8646e-11	0.0099828	4.8575e-11	4.8646e-11
0.024658	5.9034e-11	9.5397e-06	2.7391e-13	2.7429e-13	2.7435e-13	2.7453e-13	7.5075e-17	4.9881e-16	4.8575e-11	4.8646e-11	0.0099826	4.8574e-11	4.8644e-11
0.027364	5.9033e-11	9.4756e-06	2.7466e-13	2.7512e-13	2.744e-13	2.7458e-13	8.4358e-17	5.0482e-16	4.8573e-11	4.8643e-11	0.0099823	4.8573e-11	4.8643e-11
0.030368	5.9031e-11	9.405e-06	2.7432e-13	2.7456e-13	2.7423e-13	2.7438e-13	9.4837e-17	5.1149e-16	4.8571e-11	4.864e-11	0.009982	4.8571e-11	4.8641e-11
0.033701	5.903e-11	9.3276e-06	2.7524e-13	2.7546e-13	2.742e-13	2.7442e-13	1.0666e-16	5.1888e-16	4.857e-11	4.864e-11	0.0099817	4.857e-11	4.8639e-11
0.037399	5.9028e-11	9.2427e-06	2.7443e-13	2.7467e-13	2.7443e-13	2.7464e-13	1.2001e-16	5.2709e-16	4.8569e-11	4.8637e-11	0.0099813	4.8568e-11	4.8637e-11
0.041504	5.9026e-11	9.1497e-06	2.7357e-13	2.7447e-13	2.7444e-13	2.7465e-13	1.3506e-16	5.362e-16	4.8566e-11	4.8635e-11	0.0099809	4.8566e-11	4.8635e-11
0.046059	5.9024e-11	9.0481e-06	2.7471e-13	2.7502e-13	2.7436e-13	2.7467e-13	1.5203e-16	5.4631e-16	4.8564e-11	4.8631e-11	0.0099804	4.8564e-11	4.8632e-11
0.051114	5.9021e-11	8.937e-06	2.7568e-13	2.7585e-13	2.7416e-13	2.7446e-13	1.7115e-16	5.5753e-16	4.8562e-11	4.8631e-11	0.0099799	4.8561e-11	4.8629e-11
0.056724	5.9019e-11	8.8159e-06	2.7344e-13	2.7359e-13	2.7435e-13	2.7464e-13	1.9268e-16	5.6998e-16	4.8559e-11	4.8625e-11	0.0099794	4.8559e-11	4.8626e-11
0.06295	5.9016e-11	8.6841e-06	2.7584e-13	2.7615e-13	2.7428e-13	2.744e-13	2.169e-16	5.838e-16	4.8555e-11	4.8623e-11	0.0099787	4.8555e-11	4.8623e-11
0.069859	5.9013e-11	8.541e-06	2.7391e-13	2.7405e-13	2.7434e-13	2.7457e-13	2.4414e-16	5.9913e-16	4.8554e-11	4.8621e-11	0.0099781	4.8552e-11	4.8619e-11
0.077526	5.9009e-11	8.3859e-06	2.7319e-13	2.7347e-13	2.7423e-13	2.7445e-13	2.7478e-16	6.1615e-16	4.8548e-11	4.8614e-11	0.0099773	4.8549e-11	4.8614e-11
0.086035	5.9005e-11	8.2181e-06	2.7247e-13	2.7325e-13	2.7421e-13	2.7435e-13	3.0923e-16	6.3503e-16	4.8543e-11	4.8612e-11	0.0099764	4.8544e-11	4.861e-11
0.095477	5.9e-11	8.0372e-06	2.7315e-13	2.7324e-13	2.7402e-13	2.7411e-13	3.4797e-16	6.5599e-16	4.8542e-11	4.8604e-11	0.0099755	4.854e-11	4.8604e-11
0.10596	5.8995e-11	7.8426e-06	2.7527e-13	2.7551e-13	2.7396e-13	2.7413e-13	3.9154e-16	6.7924e-16	4.8535e-11	4.8597e-11	0.0099745	4.8535e-11	4.8599e-11
0.11758	5.899e-11	7.6339e-06	2.7343e-13	2.7365e-13	2.7421e-13	2.7452e-13	4.4057e-16	7.0505e-16	4.853e-11	4.8594e-11	0.0099733	4.853e-11	4.8593e-11
0.13049	5.8983e-11	7.4109e-06	2.7416e-13	2.7437e-13	2.7416e-13	2.7437e-13	4.9577e-16	7.3369e-16	4.8523e-11	4.8584e-11	0.009972	4.8523e-11	4.8586e-11
0.14481	5.8977e-11	7.1734e-06	2.7416e-13	2.7437e-13	2.7416e-13	2.7437e-13	5.579e-16	7.6548e-16	4.8516e-11	4.8575e-11	0.0099706	4.8516e-11	4.8578e-11
0.16071	5.8969e-11	6.9213e-06	2.7385e-13	2.7405e-13	2.7407e-13	2.743e-13	6.2784e-16	8.0075e-16	4.8509e-11	4.857e-11	0.009969	4.8508e-11	4.857e-11
0.17834	5.8961e-11	6.6549e-06	2.7333e-13	2.7358e-13	2.7368e-13	2.7392e-13	7.0653e-16	8.3989e-16	4.8498e-11	4.856e-11	0.0099672	4.8499e-11	4.8561e-11
0.19792	5.8951e-11	6.3747e-06	2.7374e-13	2.7403e-13	2.7443e-13	2.7472e-13	7.9498e-16	8.8333e-16	4.849e-11	4.855e-11	0.0099653	4.849e-11	4.8552e-11
0.21964	5.8939e-11	6.0813e-06	2.7323e-13	2.7344e-13	2.7323e-13	2.7361e-13	8.9429e-16	9.3154e-16	4.848e-11	4.8539e-11	0.0099631	4.848e-11	4.8541e-11
0.24374	5.8928e-11	5.7755e-06	2.7443e-13	2.7459e-13	2.7395e-13	2.7409e-13	1.0056e-15	9.8504e-16	4.8468e-11	4.8532e-11	0.0099607	4.8468e-11	4.8529e-11
0.2705	5.8914e-11	5.4587e-06	2.7293e-13	2.731e-13	2.7337e-13	2.7362e-13	1.1302e-15	1.0444e-15	4.8456e-11	4.8516e-11	0.0099581	4.8455e-11	4.8516e-11
0.30018	5.8899e-11	5.1322e-06	2.7358e-13	2.7685e-13	2.7384e-13	2.7406e-13	1.2695e-15	1.1103e-15	4.8442e-11	4.8502e-11	0.0099551	4.8441e-11	4.8502e-11
0.33313	5.8882e-11	4.7979e-06	2.7376e-13	2.7716e-13	2.7214e-13	2.7276e-13	1.425e-15	1.1834e-15	4.8421e-11	4.8483e-11	0.0099518	4.8425e-11	4.8487e-11
0.36969	5.8863e-11	4.4578e-06	2.7416e-13	2.7436e-13	2.7464e-13	2.7471e-13	1.5986e-15	1.2646e-15	4.8407e-11	4.8471e-11	0.0099482	4.8406e-11	4.847e-11
0.41027	5.8841e-11	4.1141e-06	2.7296e-13	2.7315e-13	2.7358e-13	2.7384e-13	1.7924e-15	1.3546e-15	4.8386e-11	4.8447e-11	0.0099442	4.8388e-11	4.8452e-11
0.45529	5.8818e-11	3.7694e-06	2.7104e-13	2.7127e-13	2.7418e-13	2.7441e-13	2.0092e-15	1.4545e-15	4.8364e-11	4.8432e-11	0.0099397	4.8368e-11	4.8432e-11
0.50526	5.8792e-11	3.4264e-06	2.7244e-13	2.733e-13	2.727e-13	2.7298e-13	2.2524e-15	1.5654e-15	4.8341e-11	4.8407e-11	0.0099347	4.8342e-11	4.8409e-11
0.56072	5.8762e-11	3.0879e-06	2.7124e-13	2.7521e-13	2.7202e-13	2.7257e-13	2.5261e-15	1.6885e-15	4.8314e-11	4.8382e-11	0.0099292	4.8315e-11	4.8385e-11
0.62226	5.873e-11	2.7568e-06	2.7053e-13	2.7325e-13	2.7166e-13	2.7218e-13	2.8356e-15	1.8251e-15	4.8278e-11	4.8355e-11	0.0099231	4.8285e-11	4.8358e-11
0.69055	5.8693e-11	2.4362e-06	2.7395e-13	2.7495e-13	2.736e-13	2.7373e-13	3.1875e-15	1.9767e-15	4.8254e-11	4.8324e-11	0.0099164	4.825e-11	4.8327e-11
0.76634	5.8648e-11	2.1288e-06	2.6742e-13	2.7005e-13	2.7105e-13	2.7138e-13	3.5898e-15	2.1449e-15	4.8221e-11	4.8299e-11	0.0099089	4.8216e-11	4.8296e-11
0.85045	5.8603e-11	1.8374e-06	2.7719e-13	2.773e-13	2.6865e-13	2.7013e-13	4.052e-15	2.3315e-15	4.8172e-11	4.8258e-11	0.0099005	4.8179e-11	4.826e-11
0.94379	5.8553e-11	1.5645e-06	2.6579e-13	2.6596e-13	2.728e-13	2.7298e-13	4.5859e-15	2.5387e-15	4.8133e-11	4.8218e-11	0.0098913	4.8126e-11	4.8216e-11
1.0474	5.8491e-11	1.3123e-06	2.7093e-13	2.7179e-13	2.726e-13	2.7306e-13	5.2053e-15	2.7686e-15	4.8083e-11	4.818e-11	0.0098811	4.808e-11	4.8173e-11
1.1623	5.8429e-11	1.0827e-06	2.6522e-13	2.6568e-13	2.7146e-13	2.7176e-13	5.9262e-15	3.0237e-15	4.802e-11	4.8126e-11	0.0098697	4.802e-11	4.812e-11
1.2899	5.8356e-11	8.7692e-07	2.7282e-13	2.7306e-13	2.7181e-13	2.7239e-13	6.7673e-15	3.3068e-15	4.7962e-11	4.8065e-11	0.0098572	4.7956e-11	4.8062e-11
1.4315	5.8275e-11	6.9583e-07	2.7321e-13	2.7346e-13	2.7537e-13	2.7557e-13	7.7501e-15	3.621e-15	4.7902e-11	4.801e-11	0.0098432	4.7894e-11	4.8004e-11
1.5886	5.8183e-11	5.3961e-07	2.7518e-13	2.7603e-13	2.6989e-13	2.7033e-13	8.8986e-15	3.9697e-15	4.781e-11	4.7922e-11	0.0098278	4.7818e-11	4.7933e-11
1.7629	5.8078e-11	4.0786e-07	2.7924e-13	2.7946e-13	2.7005e-13	2.7044e-13	1.0239e-14	4.3566e-15	4.7741e-11	4.7861e-11	0.0098107	4.7729e-11	4.785e-11
1.9564	5.7967e-11	2.9951e-07	2.6796e-13	2.6811e-13	2.6774e-13	2.6794e-13	1.1801e-14	4.786e-15	4.7648e-11	4.7773e-11	0.0097918	4.7637e-11	4.7763e-11
2.1711	5.7842e-11	2.1291e-07	2.5313e-13	2.5832e-13	2.6933e-13	2.7009e-13	1.3614e-14	5.2625e-15	4.7577e-11	4.7702e-11	0.0097708	4.7537e-11	4.7665e-11
2.4094	5.77e-11	1.4588e-07	2.9983e-13	2.9994e-13	2.5996e-13	2.6172e-13	1.5709e-14	5.7914e-15	4.7411e-11	4.755e-11	0.0097476	4.7424e-11	4.7555e-11
2.6738	5.7546e-11	9.583e-08	2.7363e-13	2.755e-13	2.6587e-13	2.6643e-13	1.812e-14	6.3782e-15	4.7309e-11	4.7448e-11	0.0097218	4.7295e-11	4.7431e-11
2.9673	5.7379e-11	5.9947e-08	2.5605e-13	2.6014e-13	2.5922e-13	2.6054e-13	2.0878e-14	7.0295e-15	4.7109e-11	4.7244e-11	0.0096934	4.715e-11	4.7288e-11
3.293	5.7179e-11	3.5366e-08	2.2057e-13	2.2478e-13	2.655e-13	2.6596e-13	2.4017e-14	7.7523e-15	4.6984e-11	4.7123e-11	0.0096619	4.6997e-11	4.7138e-11
3.6544	5.6975e-11	1.9365e-08	2.756e-13	2.7592e-13	2.5452e-13	2.5656e-13	2.7568e-14	8.5544e-15	4.6787e-11	4.6939e-11	0.0096271	4.6817e-11	4.6959e-11
4.0555	5.6735e-11	9.5263e-09	3.2547e-13	3.2578e-13	2.6341e-13	2.6406e-13	3.1568e-14	9.4445e-15	4.6596e-11	4.6746e-11	0.0095886	4.6615e-11	4.6759e-11
4.5006	5.6452e-11	3.8497e-09	2.3819e-13	2.384e-13	2.6418e-13	2.6437e-13	3.6054e-14	1.0432e-14	4.6441e-11	4.6579e-11	0.009546	4.641e-11	4.6554e-11
4.9945	5.6188e-11	7.983e-10	2.1545e-13	2.1628e-13	2.5371e-13	2.5441e-13	4.1068e-14	1.1529e-14	4.6159e-11	4.6297e-11	0.009499	4.6159e-11	4.6305e-11
5.5427	5.5868e-11	1.1576e-09	2.2994e-13	2.3279e-13	2.6419e-13	2.6442e-13	4.6659e-14	1.2745e-14	4.5876e-11	4.6019e-11	0.0094472	4.5899e-11	4.6044e-11
6.151	5.5487e-11	1.5796e-09	2.8949e-13	2.8992e-13	2.5781e-13	2.5803e-13	5.2883e-14	1.4095e-14	4.5575e-11	4.5727e-11	0.0093899	4.5594e-11	4.574e-11
6.8261	5.5106e-11	1.7543e-09	2.2045e-13	2.2312e-13	2.563e-13	2.571e-13	5.9803e-14	1.5593e-14	4.5267e-11	4.5409e-11	0.0093268	4.5277e-11	4.5423e-11
7.5753	5.4673e-11	1.8194e-09	3.9315e-13	3.9344e-13	2.4005e-13	2.422e-13	6.7491e-14	1.7256e-14	4.4999e-11	4.514e-11	0.0092573	4.4907e-11	4.5052e-11
8.4067	5.4137e-11	1.8412e-09	2.4422e-13	2.5148e-13	2.5509e-13	2.5611e-13	7.6031e-14	1.9101e-14	4.4443e-11	4.4589e-11	0.0091807	4.452e-11	4.4665e-11
9.3293	5.3655e-11	1.8478e-09	1.8293e-13	1.8307e-13	2.482e-13	2.4838e-13	8.5513e-14	2.1149e-14	4.4055e-11	4.4212e-11	0.0090965	4.4063e-11	4.4209e-11
10.353	5.3024e-11	1.85e-09	2.0928e-13	2.095e-13	2.3722e-13	2.3855e-13	9.6041e-14	2.3421e-14	4.3538e-11	4.3681e-11	0.0090039	4.357e-11	4.3716e-11
11.49	5.2333e-11	1.851e-09	3.0272e-13	3.0293e-13	2.0582e-13	2.076e-13	1.0773e-13	2.5943e-14	4.3063e-11	4.3202e-11	0.0089023	4.301e-11	4.3156e-11
12.751	5.1612e-11	1.8518e-09	3.1213e-13	3.1233e-13	2.3231e-13	2.3368e-13	1.207e-13	2.8742e-14	4.2382e-11	4.253e-11	0.0087908	4.2429e-11	4.2573e-11
14.15	5.0759e-11	1.8527e-09	1.7245e-13	1.7626e-13	2.603e-13	2.6053e-13	1.351e-13	3.1848e-14	4.1675e-11	4.183e-11	0.0086688	4.1752e-11	4.1896e-11
15.703	4.9825e-11	1.8536e-09	5.0353e-13	5.0363e-13	2.0294e-13	2.0344e-13	1.5108e-13	3.5294e-14	4.0967e-11	4.1117e-11	0.0085353	4.101e-11	4.1154e-11
17.426	4.8886e-11	1.8545e-09	3.0416e-13	3.045e-13	2.2254e-13	2.2283e-13	1.6882e-13	3.9119e-14	4.0065e-11	4.0196e-11	0.0083896	4.0124e-11	4.0269e-11
19.339	4.7752e-11	1.8557e-09	1.3657e-13	1.4251e-13	2.2272e-13	2.2329e-13	1.8851e-13	4.3364e-14	3.9155e-11	3.9302e-11	0.0082309	3.9178e-11	3.9324e-11
21.461	4.6491e-11	1.8569e-09	1.7992e-13	1.804e-13	2.8508e-13	2.8525e-13	2.1036e-13	4.8074e-14	3.8111e-11	3.8253e-11	0.0080582	3.8167e-11	3.8313e-11
23.817	4.5098e-11	1.8583e-09	3.7055e-13	3.7077e-13	1.9291e-13	1.9438e-13	2.3461e-13	5.3302e-14	3.693e-11	3.7078e-11	0.0078708	3.7036e-11	3.718e-11
26.431	4.3474e-11	1.86e-09	1.8316e-13	1.833e-13	1.7705e-13	1.7813e-13	2.6153e-13	5.9103e-14	3.6073e-11	3.6214e-11	0.0076679	3.5777e-11	3.5922e-11
29.332	4.1813e-11	1.8616e-09	4.7686e-13	4.8079e-13	2.4785e-13	2.4811e-13	2.914e-13	6.5541e-14	3.4072e-11	3.4216e-11	0.0074489	3.4388e-11	3.4533e-11
32.551	3.9827e-11	1.8636e-09	3.109e-13	3.1199e-13	1.8269e-13	1.8335e-13	3.2454e-13	7.2685e-14	3.2203e-11	3.2363e-11	0.0072131	3.2809e-11	3.2954e-11
36.123	3.7729e-11	1.8657e-09	7.9359e-13	7.9375e-13	1.6935e-13	1.7043e-13	3.6133e-13	8.0614e-14	3.0723e-11	3.0873e-11	0.0069602	3.1109e-11	3.1254e-11
40.088	3.5451e-11	1.868e-09	3.3894e-13	3.4243e-13	2.217e-13	2.2184e-13	4.0216e-13	8.9413e-14	2.9343e-11	2.9487e-11	0.0066899	2.9222e-11	2.9367e-11
44.488	3.2809e-11	1.8706e-09	3.4157e-13	3.4324e-13	8.0338e-14	8.1439e-14	4.4746e-13	9.9178e-14	2.6932e-11	2.7082e-11	0.0064023	2.7011e-11	2.7156e-11
49.37	3.0082e-11	1.8734e-09	4.2696e-13	4.2723e-13	9.5912e-14	9.6681e-14	4.9774e-13	1.1001e-13	2.4648e-11	2.4796e-11	0.0060975	2.4666e-11	2.4812e-11
54.789	2.658e-11	1.8769e-09	7.4983e-13	7.5027e-13	4.2646e-14	4.2931e-14	5.5354e-13	1.2204e-13	2.2148e-11	2.2298e-11	0.0057762	2.2122e-11	2.2266e-11
60.802	2.2878e-11	1.8806e-09	2.167e-13	2.1689e-13	1.8585e-13	1.8602e-13	6.1547e-13	1.3538e-13	1.9335e-11	1.9486e-11	0.0054394	1.8998e-11	1.9145e-11
67.475	1.9188e-11	1.8842e-09	5.5231e-13	5.5243e-13	2.4545e-14	2.5663e-14	6.8419e-13	1.5019e-13	1.4768e-11	1.4921e-11	0.0050886	1.59e-11	1.6045e-11
74.881	1.4651e-11	1.8888e-09	9.8791e-14	9.8986e-14	5.6714e-14	5.6977e-14	7.6045e-13	1.6663e-13	1.1344e-11	1.149e-11	0.0047257	1.2454e-11	1.2597e-11
83.099	1.005e-11	1.8934e-09	4.4322e-13	4.4354e-13	1.5013e-13	1.5028e-13	8.4509e-13	1.8487e-13	8.9016e-12	9.0452e-12	0.0043532	8.3696e-12	8.5146e-12
92.22	4.8072e-12	1.8986e-09	5.4945e-13	5.5425e-13	5.4181e-14	5.4355e-14	9.3901e-13	2.0511e-13	4.7523e-12	4.8955e-12	0.0039741	3.5539e-12	3.7013e-12
102.34	1.4237e-12	1.9049e-09	1.2763e-12	1.2769e-12	7.1959e-14	7.2105e-14	1.0432e-12	2.2757e-13	6.4397e-13	6.68e-13	0.003592	1.0302e-12	1.0543e-12
113.57	8.164e-12	1.9116e-09	2.3864e-12	2.387e-12	5.7475e-14	5.7977e-14	1.1589e-12	2.525e-13	5.6395e-12	5.6638e-12	0.0032107	6.5358e-12	6.5601e-12
126.04	1.5389e-11	1.9188e-09	2.5178e-12	2.5181e-12	1.6021e-13	1.604e-13	1.2873e-12	2.8017e-13	1.3995e-11	1.4019e-11	0.0028348	1.215e-11	1.2174e-11
139.87	2.2954e-11	1.9264e-09	5.3189e-13	5.3749e-13	2.0438e-13	2.0453e-13	1.4297e-12	3.1087e-13	1.977e-11	1.9794e-11	0.0024689	1.9072e-11	1.9096e-11
155.22	3.2506e-11	1.9359e-09	2.167e-13	2.1691e-13	2.4214e-14	2.4381e-14	1.5878e-12	3.4494e-13	2.7592e-11	2.7616e-11	0.0021179	2.6632e-11	2.6656e-11
172.26	4.2513e-11	1.9459e-09	1.5799e-12	1.5801e-12	6.7583e-16	8.142e-16	1.7633e-12	3.8274e-13	3.6893e-11	3.6918e-11	0.0017864	3.4788e-11	3.4812e-11
191.16	5.397e-11	1.9574e-09	1.6786e-12	1.6857e-12	9.8709e-14	9.8881e-14	1.958e-12	4.247e-13	4.0423e-11	4.0447e-11	0.001479	4.4685e-11	4.471e-11
212.15	6.648e-11	1.9699e-09	1.6679e-12	1.6726e-12	3.1894e-13	3.1914e-13	2.174e-12	4.7127e-13	5.213e-11	5.2154e-11	0.0011993	5.3982e-11	5.4007e-11
235.43	8.0059e-11	1.9835e-09	3.203e-12	3.2036e-12	1.4083e-13	1.4134e-13	2.4138e-12	5.2294e-13	6.3187e-11	6.3211e-11	0.00095042	6.5856e-11	6.5881e-11
261.27	9.4705e-11	1.9981e-09	5.4095e-12	5.4098e-12	6.5367e-13	6.5385e-13	2.6799e-12	5.8028e-13	8.09e-11	8.0924e-11	0.0007342	7.8542e-11	7.8566e-11
289.94	1.1239e-10	2.0158e-09	5.1396e-13	5.2008e-13	8.2758e-13	8.2774e-13	2.9752e-12	6.4392e-13	9.1065e-11	9.1089e-11	0.00055132	9.1905e-11	9.1929e-11
321.76	1.3086e-10	2.0343e-09	7.8711e-14	7.8886e-14	1.0459e-12	1.046e-12	3.3029e-12	7.1455e-13	1.0931e-10	1.0934e-10	0.00040118	1.071e-10	1.0712e-10
357.08	1.5255e-10	2.056e-09	3.2837e-12	3.2839e-12	1.7666e-12	1.7667e-12	3.6666e-12	7.9292e-13	1.2406e-10	1.2409e-10	0.00028192	1.2406e-10	1.2408e-10
396.27	1.7504e-10	2.0785e-09	2.3569e-12	2.3582e-12	7.592e-13	7.5942e-13	4.0702e-12	8.799e-13	1.3911e-10	1.3913e-10	0.00019059	1.4258e-10	1.426e-10
439.76	2.0058e-10	2.104e-09	3.9526e-12	3.9545e-12	2.0366e-12	2.037e-12	4.5181e-12	9.7642e-13	1.6426e-10	1.6428e-10	0.00012342	1.652e-10	1.6523e-10
488.03	2.2894e-10	2.1324e-09	3.1465e-12	3.1469e-12	1.6786e-12	1.6788e-12	5.0152e-12	1.0835e-12	1.8192e-10	1.8194e-10	7.6208e-05	1.8836e-10	1.8839e-10
541.59	2.6077e-10	2.1642e-09	4.727e-12	4.7274e-12	2.5968e-12	2.597e-12	5.5668e-12	1.2024e-12	2.1496e-10	2.1498e-10	4.4629e-05	2.13e-10	2.1302e-10
601.03	2.9587e-10	2.1993e-09	1.3681e-12	1.371e-12	2.4791e-13	2.4812e-13	6.1789e-12	1.3343e-12	2.4035e-10	2.4037e-10	2.4645e-05	2.4366e-10	2.4369e-10
666.99	3.3627e-10	2.2397e-09	6.4258e-12	6.426e-12	1.5814e-12	1.5815e-12	6.8583e-12	1.4807e-12	2.7086e-10	2.7089e-10	1.2751e-05	2.7455e-10	2.7457e-10
740.2	3.7956e-10	2.283e-09	2.6898e-12	2.7009e-12	3.3164e-12	3.3165e-12	7.6121e-12	1.6432e-12	3.2218e-10	3.2221e-10	6.1366e-06	3.0807e-10	3.0809e-10
821.43	4.243e-10	2.3277e-09	1.6202e-11	1.6202e-11	1.5039e-12	1.5045e-12	8.4488e-12	1.8235e-12	3.4957e-10	3.496e-10	2.7256e-06	3.4833e-10	3.4836e-10
911.59	4.7852e-10	2.3819e-09	5.9051e-13	5.9501e-13	1.3337e-14	1.4366e-14	9.3772e-12	2.0236e-12	3.9175e-10	3.9178e-10	1.1074e-06	3.9234e-10	3.9236e-10
1011.6	5.3879e-10	2.4422e-09	2.1917e-12	2.1966e-12	3.7239e-12	3.7242e-12	1.0408e-11	2.2456e-12	4.4489e-10	4.4491e-10	4.0761e-07	4.4354e-10	4.4356e-10
1122.7	6.0317e-10	2.5066e-09	9.3443e-12	9.3443e-12	5.7028e-12	5.703e-12	1.1551e-11	2.492e-12	4.9482e-10	4.9484e-10	1.3444e-07	4.95e-10	4.9503e-10
1245.9	6.8035e-10	2.5838e-09	1.1039e-11	1.1039e-11	3.1744e-12	3.1745e-12	1.282e-11	2.7655e-12	5.7263e-10	5.7265e-10	3.926e-08	5.575e-10	5.5752e-10
1382.6	7.5619e-10	2.6596e-09	4.9035e-12	4.9043e-12	5.9318e-12	5.932e-12	1.4228e-11	3.0689e-12	6.3473e-10	6.3475e-10	1.0016e-08	6.2173e-10	6.2176e-10
1534.4	8.4518e-10	2.7486e-09	1.1244e-11	1.1245e-11	6.5226e-12	6.5229e-12	1.5791e-11	3.4057e-12	6.8048e-10	6.805e-10	2.1995e-09	6.9472e-10	6.9474e-10
1702.8	9.5186e-10	2.8553e-09	1.879e-12	1.8795e-12	8.6279e-12	8.6282e-12	1.7525e-11	3.7795e-12	7.4059e-10	7.4061e-10	4.0898e-10	7.7685e-10	7.7687e-10
1889.7	1.0581e-09	2.9615e-09	8.7459e-12	8.7468e-12	2.5619e-12	2.5627e-12	1.945e-11	4.1942e-12	8.7823e-10	8.7826e-10	6.3225e-11	8.6603e-10	8.6605e-10
2097	1.1849e-09	3.0883e-09	5.6788e-12	5.679e-12	8.5773e-12	8.5774e-12	2.1586e-11	4.6545e-12	9.5281e-10	9.5283e-10	7.9633e-12	9.7144e-10	9.7147e-10
2327.2	1.3134e-09	3.2168e-09	1.9237e-11	1.9237e-11	1.3511e-12	1.352e-12	2.3956e-11	5.1653e-12	1.0686e-09	1.0687e-09	7.9898e-13	1.0845e-09	1.0845e-09
2582.6	1.4673e-09	3.3707e-09	1.52e-11	1.5214e-11	3.3529e-12	3.3533e-12	2.6586e-11	5.7321e-12	1.2111e-09	1.2111e-09	6.2285e-14	1.2009e-09	1.2009e-09
2866.1	1.6322e-09	3.5356e-09	1.1566e-11	1.1576e-11	7.2155e-12	7.2155e-12	2.9505e-11	6.3612e-12	1.2928e-09	1.2928e-09	3.6695e-15	1.3388e-09	1.3388e-09
3180.6	1.8195e-09	3.7229e-09	3.8928e-11	3.8928e-11	1.8713e-12	1.8721e-12	3.2745e-11	7.0593e-12	1.528e-09	1.528e-09	1.5844e-16	1.4987e-09	1.4987e-09
3529.7	2.0221e-09	3.9255e-09	4.4574e-11	4.4578e-11	1.2516e-11	1.2516e-11	3.634e-11	7.8341e-12	1.6419e-09	1.6419e-09	4.8455e-18	1.6584e-09	1.6584e-09
3917.1	2.2571e-09	4.1605e-09	3.5683e-11	3.5692e-11	1.1842e-11	1.1843e-11	4.0329e-11	8.6938e-12	1.8467e-09	1.8468e-09	1.0106e-19	1.8498e-09	1.8498e-09
4347	2.5043e-09	4.4077e-09	9.8797e-12	9.8823e-12	1.4449e-11	1.4449e-11	4.4757e-11	9.6479e-12	2.138e-09	2.138e-09	1.3784e-21	2.0619e-09	2.0619e-09
4824.1	2.7963e-09	4.6998e-09	1.7453e-11	1.7454e-11	8.0478e-12	8.0479e-12	4.967e-11	1.0707e-11	2.2187e-09	2.2188e-09	1.1734e-23	2.287e-09	2.2871e-09
5353.6	3.1178e-09	5.0212e-09	1.627e-11	1.6271e-11	1.7962e-11	1.7962e-11	5.5123e-11	1.1882e-11	2.6062e-09	2.6062e-09	5.9201e-26	2.5421e-09	2.5421e-09
5941.1	3.4542e-09	5.3577e-09	5.8065e-11	5.8065e-11	1.0501e-11	1.0502e-11	6.1174e-11	1.3186e-11	2.7645e-09	2.7645e-09	1.6715e-28	2.8353e-09	2.8353e-09
6593.2	3.8411e-09	5.7446e-09	7.9956e-11	7.9956e-11	3.0773e-11	3.0773e-11	6.7889e-11	1.4633e-11	2.9842e-09	2.9842e-09	2.478e-31	3.128e-09	3.1281e-09
7316.8	4.2577e-09	6.1612e-09	1.1215e-10	1.1216e-10	2.1067e-11	2.1067e-11	7.5341e-11	1.6239e-11	3.3436e-09	3.3436e-09	1.7972e-34	3.5198e-09	3.5198e-09
8119.8	4.7458e-09	6.6493e-09	9.2051e-11	9.2053e-11	2.6685e-11	2.6685e-11	8.3611e-11	1.8021e-11	3.8569e-09	3.8569e-09	5.8958e-38	3.8747e-09	3.8747e-09
9011	5.2682e-09	7.1716e-09	5.6179e-12	5.6183e-12	6.6814e-12	6.6818e-12	9.2789e-11	1.9999e-11	4.3474e-09	4.3474e-09	8.0184e-42	4.3214e-09	4.3214e-09
10000	5.8566e-09	7.76e-09	2.6586e-10	2.6586e-10	4.8494e-11	4.8494e-11	1.0297e-10	2.2194e-11	4.7594e-09	4.7594e-09	4.1048e-46	4.7669e-09	4.7669e-09


==> results2014.dat <==
i	M	drift	vanilla_error	cw_vanilla_error	accurate_error	cw_accurate_error	li_error	cw_li_error

1	10	-0.98039	2.0465e-16	3.6975e-16	2.4881e-16	6.5754e-16	2.4881e-16	1.4492e-15
2	100	-0.98039	2.0644e-16	5.974e-15	2.5865e-16	1.3896e-15	1.7933e-14	3.6299e-14
3	1000	-0.98039	2.7595e-14	5.5695e-14	2.1727e-16	7.075e-16	1.3875e-13	2.7744e-13
4	10000	-0.98039	1.2053e-13	2.4017e-13	5.352e-16	2.5841e-15	2.6847e-13	5.3495e-13
5	1e+05	-0.98039	6.5167e-12	1.2985e-11	2.477e-15	6.9487e-15	3.6202e-12	7.2143e-12
6	1e+06	-0.98039	1.5722e-11	3.133e-11	9.7252e-16	4.5985e-15	5.7861e-11	1.153e-10
7	1e+07	-0.98039	6.0205e-10	1.1997e-09	2.5411e-15	6.9815e-15	8.0442e-10	1.6029e-09
8	1e+08	-0.98039	4.0988e-09	8.1674e-09	2.0354e-15	6.6931e-15	4.52e-09	9.0066e-09
9	1e+09	-0.98038	6.2621e-08	1.2478e-07	1.813e-15	6.4132e-15	5.8719e-08	1.17e-07
10	1e+10	-0.9803	1.4698e-07	2.9287e-07	2.5005e-15	6.7182e-15	1.034e-07	2.0603e-07
11	1e+11	-0.97946	1.6769e-07	3.3414e-07	5.7148e-16	3.7931e-15	2.2446e-06	4.4726e-06
12	1e+12	-0.97106	6.4844e-05	0.00012921	4.6879e-16	8.8972e-15	3.2471e-05	6.4703e-05
13	1e+13	-0.88712	0.00039925	0.00079555	4.3791e-16	4.3174e-15	0.00075442	0.0015033
14	1e+14	-0.047674	0.0025431	0.0050675	2.7609e-16	7.6388e-15	0.049901	0.099433


==> states_error.dat <==
state	 pdf	 cw_vanilla_error	 cw_accurate_error	 cw_acc2_error

1	3.1156e-11	8.532e-18	1.8367e-25	4.8974e-26
2	0.050817	1.4073e-15	2.4418e-16	5.4192e-17
3	0.031785	8.5413e-16	2.4221e-16	2.8403e-17
4	0.06297	1.6288e-15	4.9453e-16	1.895e-17
5	0.053826	1.2929e-15	4.696e-16	5.0816e-17
6	0.064175	1.7538e-15	8.8299e-16	1.3009e-16
7	0.051933	1.31e-15	4.8721e-16	1.5366e-17
8	0.037405	8.9014e-16	2.6865e-16	5.7474e-17
9	0.062374	1.5962e-15	5.2017e-16	9.0455e-17
10	0.043864	1.0521e-15	3.5645e-16	5.294e-17
11	0.080631	1.8502e-15	6.0617e-16	1.4323e-16
12	0.055161	1.3802e-15	4.1693e-16	8.961e-17
13	0.045282	1.2325e-15	3.4957e-16	4.5946e-17
14	0.049337	6.7425e-16	3.5271e-16	9.1379e-17
15	3.5706e-10	3.2362e-18	2.2163e-24	5.2375e-25

